From Microscopic Damage to Macroscopic Games: A Dimensionality Reduction of Stem Cell Homeostasis

Tissues must maintain macroscopic homeostasis despite the continuous microscopic accumulation of cellular damage. Theoretical models of this process often suffer from a disconnect between microscopic biophysics and macroscopic phenomenological games. Here, we bridge this gap by deriving an exact dimensionality reduction of a physiologically structured partial differential equation (PDE) into a low-dimensional dynamical system. Under the condition of uniform mortality, we mathematically demonstrate that tissue homeostasis operates as an induced Nash equilibrium, where the per-capita net growth rates of stem and differentiated phenotypes perfectly equalize. This reduction yields closed-form algebraic rules, the Ratio and Equalization Laws, that map continuous microscopic state dynamics to measurable macroscopic observables. To demonstrate the biological utility of this framework, we present a concrete, falsifiable case study of the murine intestinal crypt. By modeling crypt regeneration following irradiation-induced stem cell depletion, our framework successfully recovers the experimentally observed reliance on progenitor dedifferentiation. Furthermore, the model generates explicit, testable predictions, enabling the in vivo estimation of hard-to-measure lineage plasticity rates directly from aggregate static cell counts. This work provides a rigorous, predictive mathematical foundation for understanding how fast-renewing tissues filter microscopic noise to sustain macroscopic regenerative capacity.

==> numerics_log.json <==
{
  "parameters": {
    "hat_p1": 0.2,
    "hat_p2": 0.4,
    "hat_lambda_P": 1.0,
    "hat_lambda_R": 0.3,
    "k1": 0.5,
    "k2": 0.5,
    "k3": 0.5,
    "k4": 0.5,
    "m1": 2.0,
    "m2": 2.0,
    "m3": 2.0,
    "m4": 2.0,
    "delta": 0.5,
    "v_P": 1.0,
    "v_W": 1.0,
    "alpha1": 0.5,
    "alpha2": 0.5,
    "beta1": 0.5,
    "beta2": 0.5,
    "gamma1": 0.5,
    "gamma2": 0.5
  },
  "timestamp": "2026-02-15T09:27:24",
  "elapsed_seconds": 9.58
}
